X-METRA-ADA: Cross-lingual Meta-Transfer Learning Adaptation to Natural Language Understanding and Question Answering

Multilingual models, such as M-BERT and XLM-R, have gained increasing popularity, due to their zero-shot cross-lingual transfer learning capabilities. However, their generalization ability is still inconsistent for typologically diverse languages and across different benchmarks. Recently, meta-learning has garnered attention as a promising technique for enhancing transfer learning under low-resource scenarios: particularly for cross-lingual transfer in Natural Language Understanding (NLU). In this work, we propose X-METRA-ADA, a cross-lingual MEta-TRAnsfer learning ADAptation approach for NLU. Our approach adapts MAML, an optimization-based meta-learning approach, to learn to adapt to new languages. We extensively evaluate our framework on two challenging cross-lingual NLU tasks: multilingual task-oriented dialog and typologically diverse question answering. We show that our approach outperforms naive fine-tuning, reaching competitive performance on both tasks for most languages. Our analysis reveals that X-METRA-ADA can leverage limited data for faster adaptation.

==> Images/ablation_aae.csv <==
Steps,AAE (Encoder/Identity + Decoder + Discriminator),AAE (Encoder/Identity + Decoder),AAE (Encoder + Decoder)
0,0.133837551,0.133837551,0.220322266
10,0.220979944,0.359092414,0.192699775
20,0.274909556,0.429792821,0.245971724
30,0.58927983,0.658664942,0.220979944
40,0.602104545,0.671818495,0.30713582
50,0.634988487,0.76520884,0.32127589
60,0.78197962,0.800394595,0.18151924
70,0.724432766,0.798750401,0.356132865
80,0.804340661,0.844787896,0.593883574
90,0.804340661,0.849391639,0.29036501
100,0.838211119,0.859585643,0.355475187
110,0.839197636,0.850049317,0.437684983
120,0.832620859,0.847747445,0.350871414
130,0.838539958,0.850049317,0.416968107
140,0.85465306,0.868464351,0.536007881
150,0.861229837,0.882933259,0.558040142
160,0.861887515,0.875369966,0.404472202
170,0.860572159,0.875369966,0.554751754
180,0.878000677,0.891811907,0.549161434
190,0.884906292,0.889838874,0.589937508
200,0.875369966,0.887208164,0.618217707
210,0.881289065,0.895429134,0.55310756
220,0.873068094,0.883919775,0.576126277
230,0.867806613,0.878000677,0.583031893
240,0.874054611,0.898717523,0.538638592
250,0.869122028,0.890496552,0.644195974
260,0.885892808,0.900690556,0.563301563
270,0.892469585,0.902663589,0.623807967
280,0.887537003,0.899704039,0.584018409
290,0.894771457,0.90792501,0.560670853
300,0.874712288,0.899704039,0.648799717
310,0.879316032,0.890825391,0.569549501
320,0.882275581,0.90496546,0.554094076
330,0.8993752,0.895100296,0.595527768
340,0.853008866,0.878658354,0.601775706
350,0.892469585,0.901019394,0.604077578
360,0.878658354,0.892140746,0.622492611
370,0.877671838,0.891811907,0.529759943
380,0.893456101,0.895757973,0.641894102
390,0.8993752,0.908253849,0.622492611
400,0.845445573,0.867477775,0.64255178
410,0.87701416,0.898388684,0.645840168
420,0.879316032,0.909898043,0.616573513
430,0.856297255,0.894113779,0.664255202
440,0.872081578,0.88260442,0.635317326
450,0.87701416,0.895757973,0.638276875
460,0.881946743,0.874054611,0.606708348
470,0.864847064,0.898717523,0.653403461
480,0.864847064,0.884577453,0.624136806
490,0.886550486,0.908911526,0.651430428
500,0.890496552,0.901019394,0.658664942
510,0.887208164,0.904307783,0.659980297
520,0.886879325,0.87997371,0.620519578
530,0.877342999,0.878987193,0.669516623
540,0.899704039,0.529759943,0.659980297
550,0.884577453,0.637290359,0.484051287
560,0.886550486,0.626109838,0.599802673
570,0.889510036,0.501150966,0.558040142
580,0.884906292,0.61723119,0.726734638
590,0.875698805,0.847747445,0.732653737
600,0.892798424,0.813548148,0.713909924
610,0.879316032,0.588622153,0.686616242
620,0.886879325,0.615915835,0.580730021
625,0.876027644,0.648799717,0.688918114
635,0.878987193,0.745478451,0.643538296
645,0.902005911,0.680039465,0.652416945
655,0.874712288,0.746136129,0.668530107
665,0.876356483,0.707661927,0.680368304
675,0.895429134,0.687602758,0.620519578
685,0.873396933,0.7040447,0.518250585
695,0.891483068,0.650443912,0.658336103
705,0.893127263,0.680697143,0.591252863
715,0.890496552,0.639263391,0.655705333
725,0.897731006,0.675435722,0.646826684
735,0.876685321,0.671489656,0.644853652
745,0.884248614,0.687931597,0.650443912
755,0.881946743,0.672147334,0.643867135
765,0.881289065,0.718513668,0.630713582
775,0.895429134,0.71226573,0.611312091
785,0.883919775,0.723775089,0.660966814
795,0.884577453,0.714567602,0.660309136
805,0.880302548,0.699112117,0.644195974
815,0.883919775,0.681025982,0.66195333
825,0.873725772,0.683327854,0.652088106
835,0.887537003,0.670174301,0.605721831
845,0.868135452,0.652745783,0.659651458
855,0.883919775,0.672476172,0.634659648
865,0.878987193,0.648470879,0.638934553
875,0.883262098,0.68168366,0.601446867
885,0.875698805,0.690233469,0.542913496
895,0.877671838,0.679381788,0.636303842
905,0.881617904,0.687931597,0.622492611
915,0.880960226,0.67872411,0.515291035
925,0.875698805,0.672476172,0.580401182
935,0.888523519,0.688589275,0.615915835
945,0.879644871,0.687602758,0.607366025
955,0.87997371,0.687931597,0.562643886
965,0.866820097,0.674449205,0.60605067
975,0.875041127,0.69286418,0.604406416
985,0.873396933,0.667872429,0.567247629
995,0.867477775,0.666885912,0.603091061
1005,0.874712288,0.662282169,0.663926363
